Value Iteration Networks on Multiple Levels of Abstraction

Learning-based methods are promising to plan robot motion without performing extensive search, which is needed by many non-learning approaches. Recently, Value Iteration Networks (VINs) received much interest since---in contrast to standard CNN-based architectures---they learn goal-directed behaviors which generalize well to unseen domains. However, VINs are restricted to small and low-dimensional domains, limiting their applicability to real-world planning problems. To address this issue, we propose to extend VINs to representations with multiple levels of abstraction. While the vicinity of the robot is represented in sufficient detail, the representation gets spatially coarser with increasing distance from the robot. The information loss caused by the decreasing resolution is compensated by increasing the number of features representing a cell. We show that our approach is capable of solving significantly larger 2D grid world planning tasks than the original VIN implementation. In contrast to a multiresolution coarse-to-fine VIN implementation which does not employ additional descriptive features, our approach is capable of solving challenging environments, which demonstrates that the proposed method learns to encode useful information in the additional features. As an application for solving real-world planning tasks, we successfully employ our method to plan omnidirectional driving for a search-and-rescue robot in cluttered terrain.

==> log/learning_rate.txt <==
Epoch lr
1	0.001
2	0.0009989295
3	0.0009957224
4	0.0009903926
5	0.0009829629
6	0.0009734651
7	0.0009619398
8	0.0009484364
9	0.0009330127
10	0.0009157348
11	0.0008966767
12	0.0008759199
13	0.0008535534
14	0.0008296729
15	0.0008043807
16	0.0007777851
17	0.00075
18	0.0007211443
19	0.0006913417
20	0.0006607197
21	0.0006294095
22	0.0005975452
23	0.0005652631
24	0.0005327016
25	0.0005
26	0.0004672984
27	0.0004347369
28	0.0004024548
29	0.0003705905
30	0.0003392803
31	0.0003086583
32	0.0002788557
33	0.00025
34	0.0002222149
35	0.0001956193
36	0.0001703271
37	0.0001464466
38	0.0001240801
39	0.0001033233
40	8.43E-05
41	6.70E-05
42	5.16E-05
43	3.81E-05
44	2.65E-05
45	1.70E-05
46	9.61E-06
47	4.28E-06
48	1.07E-06
49	0.00095
50	0.0009495479
51	0.0009481925
52	0.0009459363
53	0.0009427837
54	0.0009387406
55	0.0009338148
56	0.0009280156
57	0.000921354
58	0.0009138428
59	0.0009054962
60	0.0008963301
61	0.0008863621
62	0.0008756109
63	0.0008640972
64	0.0008518428
65	0.0008388711
66	0.0008252067
67	0.0008108757
68	0.0007959053
69	0.0007803241
70	0.0007641617
71	0.0007474488
72	0.0007302173
73	0.0007125
74	0.0006943306
75	0.0006757437
76	0.0006567746
77	0.0006374596
78	0.0006178353
79	0.000597939
80	0.0005778088
81	0.0005574829
82	0.0005369999
83	0.000516399
84	0.0004957192
85	0.000475
86	0.0004542808
87	0.000433601
88	0.0004130001
89	0.0003925171
90	0.0003721912
91	0.000352061
92	0.0003321647
93	0.0003125404
94	0.0002932254
95	0.0002742563
96	0.0002556694
97	0.0002375
98	0.0002197827
99	0.0002025512
100	0.0001858383
101	0.0001696759
102	0.0001540947
103	0.0001391243
104	0.0001247933
105	0.0001111289
106	9.82E-05
107	8.59E-05
108	7.44E-05
109	6.36E-05
110	5.37E-05
111	4.45E-05
112	3.62E-05
113	0.000028646
114	2.20E-05
115	1.62E-05
116	1.13E-05
117	7.22E-06
118	4.06E-06
119	1.81E-06
120	4.52E-07
121	0.0009025
122	0.0009023091
123	0.0009017366
124	0.0009007829
125	0.0008994488
126	0.0008977355
127	0.0008956445
128	0.0008931775
129	0.0008903365
130	0.000887124
131	0.0008835428
132	0.0008795957
133	0.0008752863
134	0.0008706181
135	0.000865595
136	0.0008602214
137	0.0008545017
138	0.0008484409
139	0.000842044
140	0.0008353164
141	0.0008282639
142	0.0008208924
143	0.0008132081
144	0.0008052176
145	0.0007969276
146	0.0007883451
147	0.0007794774
148	0.0007703319
149	0.0007609165
150	0.0007512391
151	0.0007413079
152	0.0007311313
153	0.0007207178
154	0.0007100764
155	0.0006992159
156	0.0006881457
157	0.000676875
158	0.0006654134
159	0.0006537706
160	0.0006419565
161	0.000629981
162	0.0006178543
163	0.0006055866
164	0.0005931883
165	0.00058067
166	0.0005680421
167	0.0005553154
168	0.0005425007
169	0.0005296087
170	0.0005166505
171	0.0005036369
172	0.000490579
173	0.0004774879
174	0.0004643745
175	0.00045125
176	0.0004381255
177	0.0004250121
178	0.000411921
179	0.0003988631
180	0.0003858495
181	0.0003728913
182	0.0003599993
183	0.0003471846
184	0.0003344579
185	0.00032183
186	0.0003093117
187	0.0002969134
188	0.0002846457
189	0.000272519
190	0.0002605435
191	0.0002487294
192	0.0002370866
193	0.000225625
194	0.0002143543
195	0.0002032841
196	0.0001924236
197	0.0001817822
198	0.0001713687
199	0.0001611921
200	0.0001512609
201	0.0001415835
202	0.0001321681
203	0.0001230226
204	0.0001141549
205	0.0001055724
206	9.73E-05
207	8.93E-05
208	8.16E-05
209	7.42E-05
210	6.72E-05
211	6.05E-05
212	5.41E-05
213	4.80E-05
214	4.23E-05
215	0.000036905
216	3.19E-05
217	2.72E-05
218	2.29E-05
219	1.90E-05
220	1.54E-05
221	1.22E-05
222	9.32E-06
223	6.86E-06
224	4.76E-06
225	3.05E-06
226	1.72E-06
227	7.63E-07
228	1.91E-07
229	0.000857375
230	0.0008572944
231	0.0008570526
232	0.0008566497
233	0.0008560859
234	0.0008553614
235	0.0008544764
236	0.0008534312
237	0.0008522264
238	0.0008508623
239	0.0008493394
240	0.0008476583
241	0.0008458197
242	0.0008438242
243	0.0008416726
244	0.0008393656
245	0.0008369043
246	0.0008342894
247	0.000831522
248	0.0008286031
249	0.0008255338
250	0.0008223153
251	0.0008189487
252	0.0008154354
253	0.0008117766
254	0.0008079738
255	0.0008040284
256	0.0007999418
257	0.0007957155
258	0.0007913513
259	0.0007868507
260	0.0007822154
261	0.0007774471
262	0.0007725477
263	0.000767519
264	0.0007623628
265	0.0007570812
266	0.0007516761
267	0.0007461495
268	0.0007405035
269	0.0007347403
270	0.0007288619
271	0.0007228707
272	0.0007167689
273	0.0007105587
274	0.0007042425
275	0.0006978227
276	0.0006913017
277	0.0006846819
278	0.0006779659
279	0.0006711561
280	0.0006642551
281	0.0006572656
282	0.0006501901
283	0.0006430313
284	0.0006357918
285	0.0006284745
286	0.0006210821
287	0.0006136173
288	0.000606083
289	0.0005984819
290	0.0005908171
291	0.0005830912
292	0.0005753073
293	0.0005674682
294	0.0005595769
295	0.0005516365
296	0.0005436497
297	0.0005356198
298	0.0005275496
299	0.0005194423
300	0.0005113008
301	0.0005031283
302	0.0004949278
303	0.0004867023
304	0.0004784551
305	0.0004701891
306	0.0004619075
307	0.0004536135
308	0.00044531
309	0.0004370003
310	0.0004286875
311	0.0004203747
312	0.000412065
313	0.0004037615
314	0.0003954675
315	0.0003871859
316	0.0003789199
317	0.0003706727
318	0.0003624472
319	0.0003542467
320	0.0003460742
321	0.0003379327
322	0.0003298254
323	0.0003217552
324	0.0003137253
325	0.0003057385
326	0.0002977981
327	0.0002899068
328	0.0002820677
329	0.0002742838
330	0.0002665579
331	0.0002588931
332	0.000251292
333	0.0002437577
334	0.0002362929
335	0.0002289005
336	0.0002215832
337	0.0002143438
338	0.0002071849
339	0.0002001094
340	0.0001931199
341	0.0001862189
342	0.0001794091
343	0.0001726931
344	0.0001660733
345	0.0001595523
346	0.0001531325
347	0.0001468163
348	0.0001406061
349	0.0001345043
350	0.0001285131
351	0.0001226347
352	0.0001168715
353	0.0001112255
354	0.0001056989
355	0.0001002938
356	9.50E-05
357	0.000089856
358	8.48E-05
359	7.99E-05
360	7.52E-05
361	7.05E-05
362	6.60E-05
363	6.17E-05
364	5.74E-05
365	5.33E-05
366	4.94E-05
367	4.56E-05
368	4.19E-05
369	3.84E-05
370	3.51E-05
371	3.18E-05
372	2.88E-05
373	2.59E-05
374	2.31E-05
375	2.05E-05
376	1.80E-05
377	1.57E-05
378	1.36E-05
379	1.16E-05
380	9.72E-06
381	8.04E-06
382	6.51E-06
383	5.15E-06
384	3.94E-06
385	2.90E-06
386	2.01E-06
387	1.29E-06
388	7.25E-07
389	3.22E-07
390	8.06E-08
391	0.0008145063
392	0.0008144722
393	0.0008143701
394	0.0008142
395	0.0008139618
396	0.0008136557
397	0.0008132816
398	0.0008128397
399	0.00081233
400	0.0008117526
401	0.0008111075
402	0.000810395
403	0.0008096151
404	0.0008087679
405	0.0008078536
406	0.0008068724
407	0.0008058244
408	0.0008047098
409	0.0008035287
410	0.0008022814
411	0.0008009681
412	0.0007995889
413	0.0007981442
414	0.0007966342
415	0.0007950591
416	0.0007934191
417	0.0007917146
418	0.0007899459
419	0.0007881132
420	0.0007862168
421	0.0007842571
422	0.0007822344
423	0.000780149
424	0.0007780013
425	0.0007757916
426	0.0007735203
427	0.0007711878
428	0.0007687945
429	0.0007663407
430	0.000763827
431	0.0007612536
432	0.000758621
433	0.0007559298
434	0.0007531802
435	0.0007503729
436	0.0007475081
437	0.0007445866
438	0.0007416086
439	0.0007385747
440	0.0007354855
441	0.0007323414
442	0.000729143
443	0.0007258908
444	0.0007225853
445	0.0007192271
446	0.0007158168
447	0.0007123549
448	0.000708842
449	0.0007052787
450	0.0007016656
451	0.0006980032
452	0.0006942923
453	0.0006905334
454	0.0006867272
455	0.0006828742
456	0.0006789752
457	0.0006750308
458	0.0006710416
459	0.0006670083
460	0.0006629316
461	0.0006588121
462	0.0006546507
463	0.0006504478
464	0.0006462043
465	0.0006419209
466	0.0006375983
467	0.0006332372
468	0.0006288382
469	0.0006244023
470	0.0006199301
471	0.0006154223
472	0.0006108797
473	0.0006063031
474	0.0006016932
475	0.0005970508
476	0.0005923767
477	0.0005876717
478	0.0005829364
479	0.0005781719
480	0.0005733787
481	0.0005685578
482	0.00056371
483	0.000558836
484	0.0005539366
485	0.0005490128
486	0.0005440652
487	0.0005390948
488	0.0005341023
489	0.0005290887
490	0.0005240546
491	0.0005190011
492	0.0005139289
493	0.0005088388
494	0.0005037318
495	0.0004986086
496	0.0004934702
497	0.0004883173
498	0.000483151
499	0.0004779719
500	0.000472781
501	0.0004675791
502	0.0004623672
503	0.0004571461
504	0.0004519166
505	0.0004466797
506	0.0004414361
507	0.0004361869
508	0.0004309328
509	0.0004256747
510	0.0004204136
511	0.0004151503
512	0.0004098857
513	0.0004046206
514	0.0003993559
515	0.0003940926
516	0.0003888315
517	0.0003835735
518	0.0003783194
519	0.0003730701
520	0.0003678266
521	0.0003625897
522	0.0003573602
523	0.000352139
524	0.0003469271
525	0.0003417253
526	0.0003365344
527	0.0003313553
528	0.0003261889
529	0.0003210361
530	0.0003158976
531	0.0003107745
532	0.0003056674
533	0.0003005774
534	0.0002955052
535	0.0002904516
536	0.0002854176
537	0.0002804039
538	0.0002754115
539	0.000270441
540	0.0002654935
541	0.0002605696
542	0.0002556703
543	0.0002507963
544	0.0002459484
545	0.0002411275
546	0.0002363344
547	0.0002315698
548	0.0002268346
549	0.0002221296
550	0.0002174554
551	0.0002128131
552	0.0002082032
553	0.0002036266
554	0.000199084
555	0.0001945762
556	0.000190104
557	0.000185668
558	0.0001812691
559	0.000176908
560	0.0001725853
561	0.0001683019
562	0.0001640584
563	0.0001598556
564	0.0001556941
565	0.0001515747
566	0.000147498
567	0.0001434647
568	0.0001394755
569	0.0001355311
570	0.000131632
571	0.0001277791
572	0.0001239728
573	0.0001202139
574	0.000116503
575	0.0001128407
576	0.0001092276
577	0.0001056643
578	0.0001021514
579	9.87E-05
580	9.53E-05
581	9.19E-05
582	8.86E-05
583	8.54E-05
584	8.22E-05
585	7.90E-05
586	7.59E-05
587	7.29E-05
588	6.99E-05
589	6.70E-05
590	6.41E-05
591	0.000061326
592	5.86E-05
593	5.59E-05
594	5.33E-05
595	5.07E-05
596	4.82E-05
597	4.57E-05
598	4.33E-05
599	4.10E-05
600	3.87E-05
601	3.65E-05
602	3.44E-05
603	3.23E-05
604	3.02E-05
605	2.83E-05
606	2.64E-05
607	2.46E-05
608	2.28E-05
609	2.11E-05
610	1.94E-05
611	1.79E-05
612	1.64E-05
613	1.49E-05
614	1.35E-05
615	1.22E-05
616	1.10E-05
617	9.80E-06
618	8.68E-06
619	7.63E-06
620	6.65E-06
621	5.74E-06
622	4.89E-06
623	4.11E-06
624	3.40E-06
625	2.75E-06
626	2.18E-06
627	1.67E-06
628	1.22E-06
629	8.51E-07
630	5.44E-07
631	3.06E-07
632	1.36E-07
633	3.40E-08
634	0.0007737809
635	0.0007737666
636	0.0007737236
637	0.000773652
638	0.0007735517
639	0.0007734227
640	0.0007732651
641	0.0007730789
642	0.0007728641
643	0.0007726207
644	0.0007723487
645	0.0007720482
646	0.0007717191
647	0.0007713615
648	0.0007709755
649	0.000770561
650	0.000770118
651	0.0007696467
652	0.000769147
653	0.000768619
654	0.0007680627
655	0.0007674782
656	0.0007668655
657	0.0007662246
658	0.0007655557
659	0.0007648587
660	0.0007641336
661	0.0007633807
662	0.0007625998
663	0.0007617911
664	0.0007609547
665	0.0007600905
666	0.0007591987
667	0.0007582793
668	0.0007573324
669	0.000756358
670	0.0007553563
671	0.0007543273
672	0.000753271
673	0.0007521876
674	0.0007510772
675	0.0007499397
676	0.0007487754
677	0.0007475843
678	0.0007463664
679	0.0007451219
680	0.0007438509
681	0.0007425534
682	0.0007412296
683	0.0007398796
684	0.0007385034
685	0.0007371011
686	0.0007356729
687	0.0007342188
688	0.0007327391
689	0.0007312337
690	0.0007297027
691	0.0007281464
692	0.0007265649
693	0.0007249581
694	0.0007233263
695	0.0007216696
696	0.0007199881
697	0.0007182819
698	0.0007165511
699	0.000714796
700	0.0007130165
701	0.0007112129
702	0.0007093853
703	0.0007075337
704	0.0007056584
705	0.0007037595
706	0.0007018371
707	0.0006998914
708	0.0006979225
709	0.0006959306
710	0.0006939158
711	0.0006918782
712	0.000689818
713	0.0006877354
714	0.0006856305
715	0.0006835035
716	0.0006813545
717	0.0006791836
718	0.0006769912
719	0.0006747772
720	0.0006725419
721	0.0006702854
722	0.000668008
723	0.0006657097
724	0.0006633908
725	0.0006610514
726	0.0006586917
727	0.0006563118
728	0.000653912
729	0.0006514924
730	0.0006490532
731	0.0006465945
732	0.0006441167
733	0.0006416198
734	0.000639104
735	0.0006365695
736	0.0006340165
737	0.0006314453
738	0.0006288559
739	0.0006262485
740	0.0006236235
741	0.0006209809
742	0.000618321
743	0.0006156439
744	0.0006129499
745	0.0006102391
746	0.0006075118
747	0.0006047681
748	0.0006020083
749	0.0005992326
750	0.0005964411
751	0.0005936341
752	0.0005908118
753	0.0005879744
754	0.0005851221
755	0.0005822551
756	0.0005793736
757	0.0005764779
758	0.0005735681
759	0.0005706445
760	0.0005677073
761	0.0005647567
762	0.0005617929
763	0.0005588162
764	0.0005558267
765	0.0005528247
766	0.0005498104
767	0.000546784
768	0.0005437458
769	0.000540696
770	0.0005376348
771	0.0005345624
772	0.0005314791
773	0.000528385
774	0.0005252805
775	0.0005221657
776	0.0005190409
777	0.0005159064
778	0.0005127622
779	0.0005096088
780	0.0005064462
781	0.0005032748
782	0.0005000947
783	0.0004969063
784	0.0004937098
785	0.0004905053
786	0.0004872931
787	0.0004840735
788	0.0004808467
789	0.000477613
790	0.0004743725
791	0.0004711255
792	0.0004678723
793	0.0004646131
794	0.0004613482
795	0.0004580777
796	0.0004548019
797	0.0004515212
798	0.0004482356
799	0.0004449455
800	0.0004416511
801	0.0004383526
802	0.0004350503
803	0.0004317445
804	0.0004284353
805	0.000425123
806	0.000421808
807	0.0004184903
808	0.0004151703
809	0.0004118482
810	0.0004085242
811	0.0004051987
812	0.0004018718
813	0.0003985437
814	0.0003952148
815	0.0003918853
816	0.0003885555
817	0.0003852255
818	0.0003818956
819	0.0003785661
820	0.0003752372
821	0.0003719092
822	0.0003685823
823	0.0003652567
824	0.0003619328
825	0.0003586107
826	0.0003552906
827	0.000351973
828	0.0003486579
829	0.0003453456
830	0.0003420365
831	0.0003387306
832	0.0003354283
833	0.0003321299
834	0.0003288355
835	0.0003255454
836	0.0003222598
837	0.000318979
838	0.0003157033
839	0.0003124328
840	0.0003091678
841	0.0003059086
842	0.0003026554
843	0.0002994085
844	0.000296168
845	0.0002929342
846	0.0002897074
847	0.0002864878
848	0.0002832757
849	0.0002800712
850	0.0002768746
851	0.0002736862
852	0.0002705062
853	0.0002673347
854	0.0002641722
855	0.0002610187
856	0.0002578746
857	0.00025474
858	0.0002516152
859	0.0002485004
860	0.0002453959
861	0.0002423019
862	0.0002392185
863	0.0002361462
864	0.0002330849
865	0.0002300351
866	0.0002269969
867	0.0002239706
868	0.0002209563
869	0.0002179543
870	0.0002149648
871	0.000211988
872	0.0002090243
873	0.0002060736
874	0.0002031364
875	0.0002002128
876	0.000197303
877	0.0001944073
878	0.0001915258
879	0.0001886589
880	0.0001858065
881	0.0001829691
882	0.0001801468
883	0.0001773398
884	0.0001745484
885	0.0001717726
886	0.0001690128
887	0.0001662692
888	0.0001635418
889	0.0001608311
890	0.0001581371
891	0.00015546
892	0.0001528
893	0.0001501575
894	0.0001475324
895	0.0001449251
896	0.0001423357
897	0.0001397644
898	0.0001372114
899	0.000134677
900	0.0001321612
901	0.0001296643
902	0.0001271864
903	0.0001247278
904	0.0001222886
905	0.000119869
906	0.0001174691
907	0.0001150893
908	0.0001127296
909	0.0001103901
910	0.0001080712
911	0.0001057729
912	0.0001034955
913	0.000101239
914	9.90E-05
915	9.68E-05
916	9.46E-05
917	9.24E-05
918	9.03E-05
919	8.82E-05
920	8.60E-05
921	8.40E-05
922	8.19E-05
923	7.99E-05
924	7.79E-05
925	7.59E-05
926	7.39E-05
927	7.19E-05
928	7.00E-05
929	6.81E-05
930	6.62E-05
931	6.44E-05
932	0.000062568
933	6.08E-05
934	0.000058985
935	5.72E-05
936	5.55E-05
937	5.38E-05
938	5.21E-05
939	5.05E-05
940	4.88E-05
941	4.72E-05
942	4.56E-05
943	4.41E-05
944	4.25E-05
945	4.10E-05
946	3.96E-05
947	3.81E-05
948	3.67E-05
949	3.53E-05
950	3.39E-05
951	3.26E-05
952	3.12E-05
953	2.99E-05
954	0.000028659
955	2.74E-05
956	2.62E-05
957	2.50E-05
958	2.38E-05
959	2.27E-05
960	2.16E-05
961	2.05E-05
962	1.95E-05
963	1.84E-05
964	1.74E-05
965	1.64E-05
966	1.55E-05
967	1.46E-05
968	1.37E-05
969	1.28E-05
970	1.20E-05
971	1.12E-05
972	1.04E-05
973	9.65E-06
974	8.92E-06
975	8.23E-06
976	7.56E-06
977	6.92E-06
978	6.30E-06
979	5.72E-06
980	5.16E-06
981	4.63E-06
982	4.13E-06
983	3.66E-06
984	3.22E-06
985	2.81E-06
986	2.42E-06
987	2.06E-06
988	1.73E-06
989	1.43E-06
990	1.16E-06
991	9.17E-07
992	7.02E-07
993	5.16E-07
994	3.58E-07
995	2.29E-07
996	1.29E-07
997	5.73E-08
998	1.43E-08



==> log/learning_rate_const.txt <==
Epoch lr
1	0.001
1000	0.001


==> log/validation_AVIN_128_cyclic_new.txt <==
Epoch Accuracy Success
48 0.710290 0.434565
120 0.754046 0.680719
228 0.787812 0.779221
390 0.815385 0.834765
633 0.842158 0.862737
998 0.849151 0.858941



==> log/validation_AVIN_128_new.txt <==
Epoch Accuracy Success
20 0.688511 0.325275
40 0.700699 0.572627
60 0.729670 0.431768
80 0.706494 0.558042
100 0.728671 0.655145
120 0.721479 0.713487
140 0.733467 0.740659
160 0.773427 0.754246
180 0.790609 0.780020
200 0.804995 0.770230
220 0.792008 0.743656
240 0.810989 0.816983
260 0.811389 0.772228
280 0.781219 0.772228
300 0.807193 0.846354
320 0.828372 0.853347
340 0.765035 0.674126
360 0.830370 0.821179
380 0.825974 0.820979
400 0.823576 0.800200
420 0.806793 0.846553
440 0.800200 0.811788
460 0.789211 0.866733
480 0.768631 0.494905
500 0.833766 0.874725
520 0.835764 0.857143
540 0.797403 0.844156
560 0.848551 0.858541
580 0.832767 0.872927
600 0.835564 0.844955
620 0.807992 0.846354
640 0.829371 0.855944
660 0.813586 0.838162
680 0.844755 0.834166
700 0.801199 0.856344
720 0.830569 0.880519
740 0.832967 0.868132
760 0.840559 0.839960
780 0.855145 0.873327
800 0.826573 0.852947
820 0.837562 0.871928
840 0.842957 0.876523
860 0.836963 0.895105
880 0.826973 0.901898
900 0.842557 0.861339
920 0.820180 0.832567
940 0.842957 0.897702
960 0.846753 0.894705
980 0.821379 0.901299
1000 0.805594 0.907692


==> log/validation_AVIN_32_cyclic_new.txt <==
Epoch Accuracy Success
48 0.834166 0.932667
120 0.856543 0.975425
228 0.865534 0.983816
390 0.856144 0.981419
633 0.829371 0.978621
998 0.808392 0.975624


==> log/validation_AVIN_32_new.txt <==
Epoch Accuracy Success
20 0.801399 0.952048
40 0.843956 0.962238
60 0.863536 0.979021
80 0.868731 0.978222
100 0.861538 0.976024
120 0.847353 0.970629
140 0.841159 0.970629
160 0.809590 0.979221
180 0.867133 0.980619
200 0.832967 0.967033
220 0.856943 0.980619
240 0.847952 0.973427
260 0.854945 0.968032
280 0.863936 0.980819
300 0.845554 0.971628
320 0.854146 0.975624
340 0.834366 0.974226
360 0.850749 0.976424
380 0.844356 0.974426
400 0.853347 0.974426
420 0.851948 0.977822
440 0.852348 0.975225
460 0.836563 0.974426
480 0.852547 0.968631
500 0.848152 0.977223
520 0.832567 0.975824
540 0.831968 0.970030
560 0.852148 0.968631
580 0.847153 0.972627
600 0.840559 0.968032
620 0.831768 0.976224
640 0.828172 0.973027
660 0.837962 0.975624
680 0.826773 0.969830
700 0.834166 0.971029
720 0.825974 0.968432
740 0.825574 0.976823
760 0.818182 0.971628
780 0.834166 0.971029
800 0.812388 0.967632
820 0.825375 0.969231
840 0.835964 0.970629
860 0.832168 0.973626
880 0.828372 0.966633
900 0.836364 0.966034
920 0.816983 0.970430
940 0.819780 0.967632
960 0.805994 0.966034
980 0.819980 0.965235
1000 0.818382 0.969231


==> log/validation_AVIN_4_128_cyclic_new.txt <==
Epoch Accuracy Success
48 0.745854 0.633766
120 0.767233 0.737463
228 0.795005 0.765834
390 0.820979 0.840160
633 0.814386 0.852547
998 0.843756 0.910290


==> log/validation_AVIN_4_128_new.txt <==
Epoch Accuracy Success
20 0.678921 0.231369
40 0.762238 0.665534
60 0.754446 0.808791
80 0.785814 0.827373
100 0.781419 0.795804
120 0.743656 0.839361
140 0.805794 0.859141
160 0.832767 0.854945
180 0.813187 0.893307
200 0.826773 0.900500
220 0.786214 0.903696
240 0.824975 0.795005
260 0.826973 0.914286
280 0.835165 0.912488
300 0.828571 0.912687
320 0.815984 0.914486
340 0.819381 0.921878
360 0.831968 0.858142
380 0.826374 0.921678
400 0.835365 0.906693
420 0.836763 0.936863
440 0.859141 0.932667
460 0.843756 0.942058
480 0.835365 0.939061
500 0.833167 0.937263
520 0.812388 0.957642
540 0.858342 0.947652
560 0.862937 0.947453
580 0.833167 0.927073
600 0.838761 0.921079
620 0.835365 0.957443
640 0.852947 0.955245
660 0.866533 0.937063
680 0.839960 0.955445
700 0.866134 0.947453
720 0.859341 0.938861
740 0.831568 0.953247
760 0.845155 0.957443
780 0.838561 0.955644
800 0.854346 0.959640
820 0.854745 0.963437
840 0.851548 0.957642
860 0.858541 0.954246
880 0.839560 0.947053
900 0.855544 0.944256
920 0.852348 0.949051
940 0.867532 0.946254
960 0.857343 0.963636
980 0.853147 0.951648
1000 0.849351 0.955844


==> log/validation_AVIN_64_cyclic_new.txt <==
Epoch Accuracy Success
48 0.763037 0.844955
120 0.810190 0.912088
228 0.829570 0.923477
390 0.832967 0.931069
633 0.846753 0.950450
998 0.873127 0.967632


==> log/validation_AVIN_64_new.txt <==
Epoch Accuracy Success
20 0.723477 0.789211
40 0.769630 0.841159
60 0.784815 0.891908
80 0.822378 0.873526
100 0.803596 0.908891
120 0.806793 0.912488
140 0.837163 0.900699
160 0.807992 0.917483
180 0.804396 0.925475
200 0.831369 0.928272
220 0.836364 0.923876
240 0.835764 0.947453
260 0.805594 0.937662
280 0.853546 0.938262
300 0.847752 0.940060
320 0.822977 0.941059
340 0.860539 0.955844
360 0.859740 0.947852
380 0.812787 0.937862
400 0.846953 0.955844
420 0.877722 0.950450
440 0.876324 0.963836
460 0.847752 0.957642
480 0.871528 0.965435
500 0.870729 0.944855
520 0.861938 0.946853
540 0.873327 0.972827
560 0.885714 0.974026
580 0.895504 0.975425
600 0.868132 0.971628
620 0.877522 0.979421
640 0.888312 0.980020
660 0.858741 0.978022
680 0.883117 0.980619
700 0.881119 0.981219
720 0.883516 0.981019
740 0.885315 0.983417
760 0.894705 0.983417
780 0.882318 0.981818
800 0.869131 0.980819
820 0.868731 0.982418
840 0.865534 0.981419
860 0.900100 0.982018
880 0.901698 0.984416
900 0.894306 0.983417
920 0.877123 0.985814
940 0.897103 0.985614
960 0.887712 0.984216
980 0.890709 0.983017
1000 0.875524 0.985614


==> log/validation_HVIN_128.txt <==
Epoch Accuracy Success
20 0.493906 0.358841
40 0.630769 0.320879
60 0.691508 0.532468
80 0.707293 0.744256
100 0.729670 0.749051
120 0.730270 0.749251
140 0.738462 0.769231
160 0.707293 0.702498
180 0.725874 0.805594
200 0.735065 0.788012
220 0.708292 0.839161
240 0.738462 0.807393
260 0.732867 0.831768
280 0.768831 0.822178
300 0.737862 0.835365
320 0.745255 0.835964
340 0.769431 0.828771
360 0.722677 0.810190
380 0.766633 0.813986
400 0.752647 0.798202
420 0.718282 0.857143
440 0.755445 0.816184
460 0.759441 0.817782
480 0.755045 0.841558
500 0.754446 0.863936
520 0.769031 0.850749
540 0.768232 0.863736
560 0.722677 0.864535
580 0.752248 0.851149
600 0.725275 0.873926
620 0.755245 0.854545
640 0.778222 0.848551
660 0.762637 0.847952
680 0.752847 0.857143
700 0.727872 0.828971
720 0.733666 0.856344
740 0.752847 0.867732
760 0.733866 0.851548
780 0.751049 0.872128
800 0.736663 0.864735
820 0.752647 0.865534
840 0.747453 0.864535
860 0.764036 0.871329
880 0.763037 0.866334
900 0.751049 0.880919
920 0.729870 0.848352
940 0.746653 0.878122
960 0.722877 0.882118
980 0.752048 0.865934
1000 0.756843 0.853946


==> log/validation_HVIN_128_cyclic.txt <==
Epoch Accuracy Success
48 0.652148 0.309690
120 0.704695 0.405994
228 0.727473 0.465534
390 0.745654 0.661538
633 0.731668 0.722278
998 0.767832 0.768432


==> log/validation_HVIN_32.txt <==
Epoch Accuracy Success
20 0.771229 0.912887
40 0.815385 0.936064
60 0.803796 0.935465
80 0.771229 0.944855
100 0.796004 0.933267
120 0.825175 0.943457
140 0.827972 0.943656
160 0.828172 0.934865
180 0.826374 0.938861
200 0.827173 0.947053
220 0.817383 0.938462
240 0.836364 0.949251
260 0.823576 0.937463
280 0.829171 0.947852
300 0.805395 0.933467
320 0.826973 0.951449
340 0.843956 0.935265
360 0.811189 0.942058
380 0.831369 0.943057
400 0.823776 0.940060
420 0.822178 0.944655
440 0.836963 0.944256
460 0.811988 0.946254
480 0.826973 0.949850
500 0.811788 0.947652
520 0.829371 0.952048
540 0.838961 0.947453
560 0.817582 0.948851
580 0.826573 0.940260
600 0.819181 0.936464
620 0.835964 0.943856
640 0.823776 0.942458
660 0.835964 0.950050
680 0.845155 0.943656
700 0.840759 0.950450
720 0.824176 0.940859
740 0.836763 0.947253
760 0.821179 0.948252
780 0.839161 0.955844
800 0.829970 0.958841
820 0.811788 0.952248
840 0.820380 0.947652
860 0.838561 0.946054
880 0.836963 0.951249
900 0.806593 0.952647
920 0.823576 0.945055
940 0.816783 0.944655
960 0.848951 0.947852
980 0.829171 0.947253
1000 0.849550 0.946653


==> log/validation_HVIN_32_cyclic.txt <==
Epoch Accuracy Success
48 0.779421 0.795005
120 0.803796 0.853347
228 0.809191 0.858342
390 0.813986 0.862737
633 0.812987 0.873127
998 0.821179 0.883516


==> log/validation_HVIN_4_128.txt <==
Epoch Accuracy Success
20 0.626973 0.202997
40 0.652148 0.432168
60 0.702098 0.497902
80 0.734665 0.539860
100 0.740460 0.587413
120 0.727273 0.564036
140 0.754845 0.650749
160 0.751249 0.635165
180 0.718881 0.685514
200 0.718881 0.682917
220 0.774825 0.718482
240 0.742458 0.750649
260 0.764635 0.751249
280 0.763237 0.763437
300 0.758042 0.790410
320 0.751848 0.789011
340 0.748452 0.800000
360 0.770829 0.809590
380 0.758242 0.821179
400 0.778022 0.816384
420 0.755644 0.795405
440 0.764236 0.813387
460 0.600999 0.519680
480 0.708691 0.641159
500 0.720080 0.683716
520 0.598202 0.566434
540 0.727672 0.736863
560 0.707692 0.741858
580 0.745055 0.792807
600 0.311489 0.102697
620 0.307892 0.093307
640 0.755445 0.791009
660 0.731868 0.800000
680 0.758242 0.825574
700 0.721678 0.800000
720 0.739660 0.837762
740 0.747453 0.837762
760 0.778022 0.821978
780 0.756843 0.848951
800 0.666533 0.782817
820 0.769830 0.834565
840 0.775425 0.815584
860 0.313287 0.118881
880 0.757043 0.829371
900 0.729471 0.807193
920 0.317882 0.100100
940 0.322078 0.096104
960 0.301499 0.098302
980 0.308292 0.099900
1000 0.312288 0.099900


==> log/validation_HVIN_4_128_cyclic.txt <==
Epoch Accuracy Success
48 0.659141 0.456743
120 0.729471 0.635165
228 0.747253 0.703097
390 0.761838 0.762238
633 0.745854 0.812987
998 0.779620 0.825375


==> log/validation_HVIN_64.txt <==
Epoch Accuracy Success
20 0.721079 0.717083
40 0.697502 0.874925
60 0.772627 0.882717
80 0.736264 0.882517
100 0.741059 0.883317
120 0.760839 0.880719
140 0.680120 0.851748
160 0.755844 0.856943
180 0.750050 0.864136
200 0.783217 0.903696
220 0.774625 0.897502
240 0.754446 0.887912
260 0.788212 0.902298
280 0.741059 0.897103
300 0.750250 0.899700
320 0.791808 0.878521
340 0.784016 0.903097
360 0.772228 0.909890
380 0.741259 0.901499
400 0.789411 0.892108
420 0.762438 0.893906
440 0.795205 0.899500
460 0.803596 0.911289
480 0.796404 0.908691
500 0.790609 0.898501
520 0.756643 0.911688
540 0.781219 0.906094
560 0.763636 0.895105
580 0.790609 0.909291
600 0.763636 0.911688
620 0.780220 0.917882
640 0.779021 0.913287
660 0.756643 0.911688
680 0.795005 0.894106
700 0.793806 0.916084
720 0.746054 0.908292
740 0.769031 0.898501
760 0.793606 0.912887
780 0.778422 0.911888
800 0.787413 0.915285
820 0.786014 0.915884
840 0.794605 0.911089
860 0.785814 0.907493
880 0.800200 0.916484
900 0.770430 0.918681
920 0.773626 0.913287
940 0.774426 0.910689
960 0.785415 0.903696
980 0.774226 0.915285
1000 0.772827 0.905095


==> log/validation_HVIN_64_cyclic.txt <==
Epoch Accuracy Success
48 0.694306 0.660539
120 0.747453 0.771429
228 0.752448 0.814186
390 0.775025 0.845155
633 0.776424 0.861538
998 0.795804 0.872727


==> log/validation_VIN_128.txt <==
Epoch Accuracy Success
20 0.522078 0.144256
40 0.525075 0.175824
60 0.490909 0.264735
80 0.582418 0.214585
100 0.420579 0.288911
120 0.563437 0.283317
140 0.574426 0.263936
160 0.566034 0.311489
180 0.499301 0.281319
200 0.560040 0.288511
220 0.586813 0.262338
240 0.604995 0.271528
260 0.486513 0.155644
280 0.563636 0.239960
300 0.482717 0.296903
320 0.641359 0.305095
340 0.563037 0.313087
360 0.604196 0.297103
380 0.685315 0.328072
400 0.272328 0.058142
420 0.385814 0.170629
440 0.668931 0.298102
460 0.562438 0.391209
480 0.643157 0.318282
500 0.522078 0.389011
520 0.640360 0.374825
540 0.659141 0.354246
560 0.660140 0.343457
580 0.228971 0.011788
600 0.546653 0.458142
620 0.548651 0.252148
640 0.677323 0.286713
660 0.649351 0.379820
680 0.577622 0.352448
700 0.228372 0.014585
720 0.408991 0.177822
740 0.279321 0.166633
760 0.617982 0.320280
780 0.097303 0.000400
800 0.263936 0.042158
820 0.455744 0.140260
840 0.286713 0.034965
860 0.204595 0.000400
880 0.225175 0.009391
900 0.361439 0.095904
920 0.490110 0.141459
940 0.156643 0.000400
960 0.233367 0.007792
980 0.240160 0.018382
1000 0.231968 0.085115


==> log/validation_VIN_128_cyclic.txt <==
Epoch Accuracy Success
48 0.380220 0.109291
120 0.451748 0.167632
228 0.532068 0.252348
390 0.548851 0.277323
633 0.650949 0.354845
998 0.688112 0.318681


==> log/validation_VIN_32.txt <==
Epoch Accuracy Success
20 0.725275 0.710290
40 0.771628 0.826174
60 0.823576 0.914685
80 0.846953 0.930470
100 0.833566 0.952048
120 0.857942 0.953047
140 0.876923 0.960639
160 0.841558 0.945654
180 0.862537 0.966633
200 0.788811 0.947053
220 0.864935 0.964436
240 0.853946 0.970829
260 0.850150 0.963836
280 0.854545 0.965834
300 0.860539 0.957443
320 0.867732 0.971229
340 0.873526 0.971029
360 0.877323 0.970629
380 0.877922 0.967632
400 0.875524 0.973826
420 0.889510 0.975225
440 0.882318 0.975225
460 0.867133 0.972028
480 0.860739 0.950050
500 0.876523 0.975225
520 0.893107 0.975824
540 0.888511 0.973027
560 0.875125 0.976623
580 0.871129 0.968232
600 0.875724 0.976224
620 0.888511 0.975624
640 0.871329 0.967433
660 0.889510 0.978222
680 0.897902 0.980819
700 0.870330 0.969231
720 0.864935 0.973227
740 0.900100 0.977023
760 0.894505 0.977023
780 0.854545 0.951049
800 0.889910 0.975225
820 0.865934 0.973227
840 0.886713 0.976424
860 0.887313 0.974825
880 0.885315 0.972428
900 0.900500 0.976823
920 0.878521 0.972028
940 0.898901 0.976024
960 0.893307 0.975425
980 0.854146 0.945854
1000 0.831768 0.954845


==> log/validation_VIN_32_cyclic.txt <==
Epoch Accuracy Success
48 0.744855 0.800200
120 0.804995 0.917083
228 0.841558 0.948452
390 0.843357 0.954046
633 0.843157 0.957642
998 0.859141 0.957842


==> log/validation_VIN_64.txt <==
Epoch Accuracy Success
20 0.629371 0.546254
40 0.654545 0.638761
60 0.653347 0.637562
80 0.695704 0.667133
100 0.686114 0.701499
120 0.673726 0.723876
140 0.662737 0.716484
160 0.729870 0.712887
180 0.617183 0.625774
200 0.645554 0.637962
220 0.739461 0.737463
240 0.748452 0.785614
260 0.696703 0.797203
280 0.759041 0.782218
300 0.753047 0.783417
320 0.713487 0.798601
340 0.749850 0.797802
360 0.747652 0.799201
380 0.741658 0.816384
400 0.790210 0.790010
420 0.493906 0.637363
440 0.753846 0.786613
460 0.759441 0.787413
480 0.710689 0.771029
500 0.722078 0.788412
520 0.769830 0.783816
540 0.759041 0.788012
560 0.742058 0.797403
580 0.705495 0.772028
600 0.739660 0.759441
620 0.735065 0.788811
640 0.759640 0.812987
660 0.649351 0.657343
680 0.767233 0.803397
700 0.751049 0.776623
720 0.698302 0.804196
740 0.716084 0.820579
760 0.268931 0.129870
780 0.555844 0.607193
800 0.752248 0.804396
820 0.729670 0.825375
840 0.733267 0.770030
860 0.727073 0.814985
880 0.754246 0.824975
900 0.595405 0.655744
920 0.738462 0.764436
940 0.747453 0.828571
960 0.387213 0.312887
980 0.770230 0.799001
1000 0.684915 0.791608


==> log/validation_VIN_64_cyclic.txt <==
Epoch Accuracy Success
48 0.681518 0.642557
120 0.705894 0.739461
228 0.737063 0.811189
390 0.764436 0.866533
633 0.779221 0.886713
998 0.785015 0.885315

